Strong Duality in Nonconvex Quadratic Problems with Separable Quadratic Constraints

We study nonconvex quadratic problems (QPs) with quadratic separable constraints, where these constraints can be defined both as inequalities or equalities. We derive sufficient conditions for these types of problems to present the S-property, which ultimately guarantees strong duality between the primal and dual problems of the QP. We study the existence of solutions and propose a novel distributed algorithm to solve the problem optimally when the S-property is satisfied. Finally, we illustrate our theoretical results proving that the robust least squares problem with multiple constraints has the strong duality property.

==> A_all.tikz <==
% This file was created by matlab2tikz.
% Minimal pgfplots version: 1.3
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.46667,0.67451,0.18824}%
\definecolor{mycolor2}{rgb}{0.87059,0.49020,0.00000}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.58\columnwidth,
height=0.3\columnwidth,
at={(0.758333in,0.48125in)},
scale only axis,
xmin=0,
xmax=10,
xlabel={Iteration number},
xmajorgrids,
ymin=-100,
ymax=50,
yticklabel style = {font=\small},
xticklabel style = {font=\small},
ylabel={Quadratic cost},
ylabel style={yshift=-0.2cm},
ymajorgrids,
legend style={legend pos=outer north east,legend cell align=left,align=left,draw=white!15!black, font=\small}
]
\addplot [color=blue,solid,line width=1.5pt,mark=x,mark options={solid}]
  table[row sep=crcr]{%
0	0\\
1	33.7250397544091\\
2	33.7191889958487\\
3	33.7191898889046\\
4	33.7191897882836\\
5	33.7191897661651\\
6	33.7191903351031\\
7	33.7191898183193\\
8	33.719190252491\\
9	33.7191906341874\\
10	33.7191900947876\\
};
\addlegendentry{\cref{alg:nova-qp}: $A \succeq 0$};

\addplot [color=red,dash pattern=on 1pt off 3pt on 3pt off 3pt,line width=1.5pt,forget plot]
  table[row sep=crcr]{%
0	33.7191898350189\\
10	33.7191898350189\\
};
%\addlegendentry{Optimal cost};

\addplot [color=mycolor1,solid,line width=1.5pt,mark=o,mark options={solid}]
  table[row sep=crcr]{%
0	0\\
1	-56.2771403957332\\
2	-56.2694061796495\\
3	-56.2694065398059\\
4	-56.2694079964404\\
5	-56.2694073772638\\
6	-56.2694081817586\\
7	-56.2694082470278\\
8	-56.2694076627118\\
9	-56.2694072227764\\
10	-56.2694081532836\\
};
\addlegendentry{\cref{alg:nova-qp}: $A \preceq 0$};

\addplot [color=red,dash pattern=on 1pt off 3pt on 3pt off 3pt,line width=1.5pt,forget plot]
  table[row sep=crcr]{%
0	-56.269405319464\\
10	-56.269405319464\\
};
%\addlegendentry{Optimal cost};

\addplot [color=mycolor2,solid,line width=1.5pt,mark=asterisk,mark options={solid}]
  table[row sep=crcr]{%
0	0\\
1	-85.7149534385298\\
2	-85.7035997656446\\
3	-85.7035988688418\\
4	-85.7035988512314\\
5	-85.7035992222762\\
6	-85.7035990925539\\
7	-85.7035991027046\\
8	-85.703599100763\\
9	-85.7035991108342\\
10	-85.703599011358\\
};
\addlegendentry{\cref{alg:nova-qp}: $A\nsucceq 0$};

\addplot [color=red,dash pattern=on 1pt off 3pt on 3pt off 3pt,line width=1.5pt]
  table[row sep=crcr]{%
0	-85.7035993029302\\
10	-85.7035993029302\\
};
\addlegendentry{Optimal costs};

\end{axis}
\end{tikzpicture}%

==> rtls_100simu.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{1.00000,0.64453,0.00000}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.7\columnwidth,
height=0.3\columnwidth,
at={(0.758in,0.481in)},
scale only axis,
xmin=0,
xmax=40,
xlabel={Iterations number},
xmajorgrids,
ymode=log,
ymin=24,
ymax=31,
yminorticks=true,
ylabel={$\min_{x} \max_{\Delta A,\Delta b}\Vert (A+\Delta A)x-b-\Delta b \Vert ^2$},
ymajorgrids,
yminorgrids,
axis background/.style={fill=white}
]
\addplot [color=mycolor1,solid,line width=1.5pt,forget plot]
  table[row sep=crcr]{%
0	25.4379304434549\\
1	30.5435454562376\\
2	29.4617439745902\\
3	28.5213151202071\\
4	27.7609614280479\\
5	27.1967880595653\\
6	26.7196619745994\\
7	26.3408748832327\\
8	26.0231188147569\\
9	25.810674436336\\
10	25.5964979592647\\
11	25.4189386410705\\
12	25.3035743705106\\
13	25.1680956243368\\
14	25.0843141328273\\
15	25.0025149118943\\
16	24.9327512833541\\
17	24.879414512999\\
18	24.842663257446\\
19	24.7796883089979\\
20	24.7627042028397\\
21	24.732348096457\\
22	24.7043510555526\\
23	24.6983426614674\\
24	24.6625475627962\\
25	24.6439573917897\\
26	24.6365947665497\\
27	24.6269784495151\\
28	24.6116228111767\\
29	24.6156396574457\\
30	24.5993502763112\\
31	24.5969886182591\\
32	24.5823404140342\\
33	24.5828830405638\\
34	24.5692356754034\\
35	24.5790363297767\\
36	24.5813065628994\\
37	24.5669277530304\\
38	24.5558027401709\\
39	24.559108414452\\
40	24.5557917288038\\
};
\end{axis}
\end{tikzpicture}%

==> rtls_distributed.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{1.00000,0.64453,0.00000}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.7\columnwidth,
height=0.3\columnwidth,
at={(0.758in,0.481in)},
scale only axis,
xmin=0,
xmax=400,
xlabel={Packet exchanges},
xmajorgrids,
ymode=log,
ymin=20,
ymax=30,
yminorticks=true,
ylabel={$\min_{x} \max_{\Delta A,\Delta b} \Vert (A+\Delta A)x-b-\Delta b \Vert ^2$},
ymajorgrids,
yminorgrids,
axis background/.style={fill=white}
]
\addplot [color=mycolor1,solid,line width=1.5pt,forget plot]
  table[row sep=crcr]{%
0.545082622051394	19\\
1	28.0306802333999\\
2	28.0306778513177\\
3	28.0306778231032\\
4	27.6045620706943\\
5	27.6045719955384\\
6	27.6045731772319\\
7	27.6045732253749\\
8	27.6045732342628\\
9	27.6045732348358\\
10	27.6045732349092\\
11	27.2078811016466\\
12	27.2078903423011\\
13	27.2078920861825\\
14	27.2078921863649\\
15	27.2078922044961\\
16	27.2078922060104\\
17	27.2078922062164\\
18	26.8387555873285\\
19	26.8387703558489\\
20	26.8387720105413\\
21	26.8387720324378\\
22	26.8387720505194\\
23	26.8387720515723\\
24	26.838772051802\\
25	26.495416131861\\
26	26.4954333713239\\
27	26.4954301011877\\
28	26.4954299806269\\
29	26.4954299363673\\
30	26.4954299326143\\
31	26.4954299318906\\
32	26.4954299318077\\
33	26.1761703098166\\
34	26.1761958196093\\
35	26.176193829819\\
36	26.1761942784645\\
37	26.1761943436824\\
38	26.1761943544378\\
39	26.1761943559649\\
40	26.1761943562039\\
41	25.8794365479538\\
42	25.8794568232286\\
43	25.8794616070119\\
44	25.8794622276673\\
45	25.879462345032\\
46	25.8794623625758\\
47	25.8794623655627\\
48	25.8794623660334\\
49	25.6036853713122\\
50	25.6037218014911\\
51	25.6037173987505\\
52	25.603716678448\\
53	25.6037165569804\\
54	25.6037165357728\\
55	25.6037165321367\\
56	25.6037165315056\\
57	25.3475106547009\\
58	25.3475427729834\\
59	25.347547289093\\
60	25.3475478467704\\
61	25.3475479842138\\
62	25.3475480059023\\
63	25.3475480102304\\
64	25.3475480109844\\
65	25.3475480111261\\
66	25.1095632337515\\
67	25.1095980582715\\
68	25.1095967666568\\
69	25.1095967475276\\
70	25.1095967304735\\
71	25.109596728935\\
72	25.1095967284671\\
73	25.109596728396\\
74	25.1095967283803\\
75	24.8885854522778\\
76	24.888624837177\\
77	24.8886227710258\\
78	24.888622488982\\
79	24.8886224329374\\
80	24.8886224219924\\
81	24.8886224197792\\
82	24.8886224193358\\
83	24.8886224192465\\
84	24.6834000453715\\
85	24.6834405283364\\
86	24.6834392228034\\
87	24.6834391191958\\
88	24.6834390973746\\
89	24.6834390934063\\
90	24.6834390925428\\
91	24.6834390923665\\
92	24.6834390923291\\
93	24.4928945153986\\
94	24.4929357668086\\
95	24.4929375087184\\
96	24.4929382224924\\
97	24.4929383660257\\
98	24.4929383992451\\
99	24.4929384062976\\
100	24.4929384078528\\
101	24.4929384081886\\
102	24.3160408192967\\
103	24.3160865178276\\
104	24.3160871148527\\
105	24.3160875244163\\
106	24.3160876112444\\
107	24.3160876325176\\
108	24.3160876371645\\
109	24.3160876382291\\
110	24.3160876384664\\
111	24.151884625324\\
112	24.1519231406813\\
113	24.1519298831539\\
114	24.1519304906947\\
115	24.1519306301089\\
116	24.1519306614398\\
117	24.1519306690334\\
118	24.1519306707543\\
119	24.1519306711589\\
120	24.1519306712521\\
121	23.9995230197664\\
122	23.9995669558928\\
123	23.9995683213202\\
124	23.9995689579559\\
125	23.999569108215\\
126	23.9995691460384\\
127	23.9995691549343\\
128	23.9995691570781\\
129	23.9995691575872\\
130	23.999569157709\\
131	23.858123976655\\
132	23.8581659069667\\
133	23.8581673637931\\
134	23.8581680452885\\
135	23.8581674752736\\
136	23.8581672727052\\
137	23.8581672265468\\
138	23.8581672149522\\
139	23.8581672121479\\
140	23.8581672114574\\
141	23.7269143281584\\
142	23.7269626328991\\
143	23.7269649990487\\
144	23.7269659048388\\
145	23.7269646040311\\
146	23.7269641998204\\
147	23.7269641076894\\
148	23.7269640836129\\
149	23.7269640776918\\
150	23.7269640761946\\
151	23.6051873990571\\
152	23.605230177667\\
153	23.6052300605377\\
154	23.6052302819751\\
155	23.6052303523685\\
156	23.6052303719886\\
157	23.6052303769975\\
158	23.6052303782973\\
159	23.6052303786287\\
160	23.6052303787139\\
161	23.492256462184\\
162	23.4922962878156\\
163	23.4923025622163\\
164	23.4923040276148\\
165	23.4923044795405\\
166	23.4923045924759\\
167	23.4923046228847\\
168	23.4923046307267\\
169	23.4923046327902\\
170	23.4923046333273\\
171	23.3875190521088\\
172	23.3875641438548\\
173	23.387565176929\\
174	23.3875657398719\\
175	23.3875659053834\\
176	23.3875659516308\\
177	23.3875659639045\\
178	23.3875659671968\\
179	23.3875659680706\\
180	23.3875659683035\\
181	23.2903923990418\\
182	23.2904335773755\\
183	23.2904353778253\\
184	23.2904362645711\\
185	23.2904365165056\\
186	23.2904365873665\\
187	23.2904366065067\\
188	23.290436611716\\
189	23.2904366131234\\
190	23.2904366135047\\
191	23.2003438029096\\
192	23.2003844060451\\
193	23.2003877343007\\
194	23.2003888191233\\
195	23.2003890757406\\
196	23.2003891531164\\
197	23.2003891739353\\
198	23.200389179742\\
199	23.2003891813289\\
200	23.2003891817665\\
201	23.1168851289491\\
202	23.116926546412\\
203	23.1169271379759\\
204	23.1169276131962\\
205	23.1169277669617\\
206	23.1169278124257\\
207	23.1169278251287\\
208	23.1169278287017\\
209	23.1169278296961\\
210	23.1169278299738\\
211	23.0395497494148\\
212	23.0395851692506\\
213	23.0395845745914\\
214	23.0395847532372\\
215	23.0395848250807\\
216	23.0395848482218\\
217	23.0395848547849\\
218	23.0395848566746\\
219	23.0395848572063\\
220	23.0395848573571\\
221	23.0395848573997\\
222	22.9679107800704\\
223	22.9679487076509\\
224	22.9679486531664\\
225	22.9679490219661\\
226	22.9679491447813\\
227	22.9679491836438\\
228	22.9679491946882\\
229	22.9679491979012\\
230	22.9679491988158\\
231	22.9679491990784\\
232	22.9679491991534\\
233	22.9015648577465\\
234	22.9015997403542\\
235	22.9016087985217\\
236	22.9016080664803\\
237	22.9016079367773\\
238	22.9016079050136\\
239	22.9016078946616\\
240	22.9016078919487\\
241	22.9016078911202\\
242	22.9016078908876\\
243	22.9016078908192\\
244	22.8401565984279\\
245	22.8401862024725\\
246	22.8401942225886\\
247	22.8401928654281\\
248	22.840192885375\\
249	22.8401929372387\\
250	22.8401929497445\\
251	22.8401929538014\\
252	22.8401929549315\\
253	22.8401929552708\\
254	22.8401929553687\\
255	22.7833272424372\\
256	22.7833573177389\\
257	22.7833614113502\\
258	22.7833631409728\\
259	22.7833636450017\\
260	22.7833638017283\\
261	22.7833638474058\\
262	22.7833638610351\\
263	22.7833638650426\\
264	22.7833638662289\\
265	22.7833638665788\\
266	22.7307552529563\\
267	22.7307846501571\\
268	22.7307888602528\\
269	22.7307903144741\\
270	22.7307907990367\\
271	22.730790941822\\
272	22.7307909852989\\
273	22.7307909981575\\
274	22.7307910020089\\
275	22.7307910031537\\
276	22.7307910034953\\
277	22.6821445585953\\
278	22.6821770706049\\
279	22.6821784585052\\
280	22.6821794148881\\
281	22.6821797020464\\
282	22.6821797946595\\
283	22.6821798222187\\
284	22.6821798305903\\
285	22.6821798330973\\
286	22.6821798338522\\
287	22.6821798340789\\
288	22.6372225808111\\
289	22.6372463824217\\
290	22.6372492808415\\
291	22.6372503842358\\
292	22.6372492146616\\
293	22.637248771778\\
294	22.6372502025903\\
295	22.6372507219612\\
296	22.6372493153974\\
297	22.6372488032564\\
298	22.6372502120326\\
299	22.6372507248404\\
300	22.5957127269797\\
301	22.5957366461146\\
302	22.5957372615633\\
303	22.5957378468983\\
304	22.595738037978\\
305	22.5957381018592\\
306	22.5957381210611\\
307	22.5957381270295\\
308	22.5957381288371\\
309	22.5957381293909\\
310	22.5957381295594\\
311	22.5573679815131\\
312	22.5573978796794\\
313	22.5573969707323\\
314	22.5574004879148\\
315	22.5573962677728\\
316	22.5574001529515\\
317	22.5573995115751\\
318	22.5573993504267\\
319	22.5573993369728\\
320	22.5573993305675\\
321	22.5573993288376\\
322	22.5219867459231\\
323	22.5220029005348\\
324	22.5220111559498\\
325	22.5220137502159\\
326	22.5220130517238\\
327	22.5220127036472\\
328	22.5220126057196\\
329	22.5220125747713\\
330	22.5220125652781\\
331	22.5220125623391\\
332	22.522012561432\\
333	22.4893371396783\\
334	22.4893511756357\\
335	22.4893552666253\\
336	22.4893532989805\\
337	22.4893529473603\\
338	22.4893528615544\\
339	22.4893528340379\\
340	22.4893528256966\\
341	22.4893528230752\\
342	22.4893528222664\\
343	22.4893528220143\\
344	22.4592089073858\\
345	22.4592296886932\\
346	22.459234365077\\
347	22.4592328843691\\
348	22.4592322750114\\
349	22.4592321071856\\
350	22.4592320530299\\
351	22.4592320363254\\
352	22.4592320310935\\
353	22.459232029461\\
354	22.459232028951\\
355	22.4314384186579\\
356	22.4314582296409\\
357	22.4314657368272\\
358	22.4314681547858\\
359	22.4314689540657\\
360	22.4314692060842\\
361	22.4314692855992\\
362	22.4314693105625\\
363	22.4314693184038\\
364	22.431469320865\\
365	22.4314693216376\\
366	22.4058525705262\\
367	22.405874371691\\
368	22.4058671786035\\
369	22.405868536233\\
370	22.4058691605217\\
371	22.4058693391092\\
372	22.4058693978728\\
373	22.4058694162004\\
374	22.405869422006\\
375	22.4058694238345\\
376	22.4058694244114\\
377	22.3822835355834\\
378	22.3822989209692\\
379	22.382301419764\\
380	22.3823023851888\\
381	22.3823027203809\\
382	22.382302828145\\
383	22.3823028626493\\
384	22.3823028735764\\
385	22.3823028770436\\
386	22.3823028781412\\
387	22.3823028784889\\
};
\end{axis}
\end{tikzpicture}%
